Accelerating Loops with Arrays

We propose a novel acceleration technique for loops operating on arrays. The goal of acceleration is to characterize the transitive closure of loops in a logic which is suitable for automated reasoning. Using the new notion of inductive lvalues, our technique can handle loops where previous techniques fail, and it unifies acceleration for arrays and scalar variables by regarding scalars as arrays of dimension 0. Moreover, our approach uses {\lambda}s instead of quantifiers. Then the resulting SMT problems can be solved via lemmas on demand. An empirical evaluation of our implementation in the tool LoAT shows the power of our approach.

==> abmc_inv.csv <==
0,0
1,69
2,97
3,108
4,108
5,113
6,117
7,118
8,119
9,119
10,119
11,122
12,123
13,123
14,123
15,124
16,125
17,125
18,125
19,125
20,125
21,127
22,127
23,127
24,127
25,128
26,128
27,128
28,128
29,128
30,128
31,128
32,128
33,128
34,128
35,128
36,129
37,129
38,129
39,129
40,129
41,129
42,129
43,129
44,129
45,129
46,129
47,129
48,129
49,129
50,129
51,129
52,129
53,129
54,129
55,129
56,129
57,129
58,129
59,129


==> abmc_no_arrays_inv.csv <==
0,0
1,39
2,48
3,54
4,54
5,58
6,58
7,59
8,60
9,61
10,62
11,62
12,62
13,62
14,62
15,62
16,63
17,63
18,63
19,63
20,63
21,63
22,63
23,63
24,63
25,63
26,63
27,64
28,64
29,65
30,65
31,65
32,65
33,65
34,65
35,65
36,65
37,65
38,65
39,65
40,65
41,65
42,65
43,65
44,65
45,65
46,65
47,65
48,65
49,65
50,65
51,65
52,65
53,65
54,65
55,65
56,65
57,65
58,65
59,65


==> eld_inv.csv <==
0,0
1,0
2,0
3,1
4,20
5,36
6,59
7,68
8,72
9,75
10,75
11,76
12,76
13,76
14,76
15,76
16,76
17,76
18,76
19,76
20,76
21,76
22,76
23,76
24,77
25,77
26,77
27,78
28,78
29,78
30,78
31,78
32,78
33,78
34,78
35,78
36,78
37,78
38,78
39,78
40,78
41,78
42,78
43,78
44,78
45,78
46,78
47,78
48,78
49,78
50,78
51,78
52,78
53,78
54,78
55,78
56,78
57,78
58,78
59,78


==> golem_inv.csv <==
0,0
1,29
2,29
3,30
4,30
5,30
6,30
7,30
8,30
9,30
10,30
11,30
12,30
13,30
14,30
15,30
16,30
17,30
18,30
19,30
20,30
21,30
22,30
23,30
24,30
25,30
26,30
27,30
28,30
29,30
30,30
31,30
32,30
33,30
34,30
35,30
36,30
37,30
38,30
39,30
40,30
41,30
42,30
43,30
44,30
45,30
46,30
47,30
48,30
49,30
50,30
51,30
52,30
53,30
54,30
55,30
56,30
57,30
58,30
59,30


==> z3_inv.csv <==
0,0
1,51
2,55
3,58
4,59
5,59
6,60
7,60
8,61
9,61
10,61
11,61
12,61
13,61
14,61
15,61
16,61
17,61
18,61
19,61
20,61
21,61
22,61
23,61
24,61
25,61
26,61
27,61
28,61
29,61
30,61
31,61
32,61
33,61
34,61
35,61
36,62
37,62
38,62
39,62
40,62
41,62
42,62
43,62
44,62
45,62
46,62
47,62
48,62
49,62
50,62
51,62
52,62
53,62
54,62
55,62
56,62
57,62
58,62
59,62

